Towards a Holistic Integration of Spreadsheets with Databases: A Scalable Storage Engine for Presentational Data Management

Spreadsheet software is the tool of choice for interactive ad-hoc data management, with adoption by billions of users. However, spreadsheets are not scalable, unlike database systems. On the other hand, database systems, while highly scalable, do not support interactivity as a first-class primitive. We are developing DataSpread, to holistically integrate spreadsheets as a front-end interface with databases as a back-end datastore, providing scalability to spreadsheets, and interactivity to databases, an integration we term presentational data management (PDM). In this paper, we make a first step towards this vision: developing a storage engine for PDM, studying how to flexibly represent spreadsheet data within a database and how to support and maintain access by position. We first conduct an extensive survey of spreadsheet use to motivate our functional requirements for a storage engine for PDM. We develop a natural set of mechanisms for flexibly representing spreadsheet data and demonstrate that identifying the optimal representation is NP-Hard; however, we develop an efficient approach to identify the optimal representation from an important and intuitive subclass of representations. We extend our mechanisms with positional access mechanisms that don't suffer from cascading update issues, leading to constant time access and modification performance. We evaluate these representations on a workload of typical spreadsheets and spreadsheet operations, providing up to 20% reduction in storage, and up to 50% reduction in formula evaluation time.

==> graphs/IncDecomp/inc_decomp.txt <==
#DataSize	Optimal	    Actual
0			753		753
1			815		780
2			857		820
3			902		852
3.01		852		
4			889		865
5			912		880
6			952     907
6.01		907		
7			953     935
8		   1005	    967			
9		   1045     1000
9.01	   1000
10		   1065	   1030


==> graphs/IncDecomp/mig_time.txt <==
#DataSize	Time
4940	83
49400	107
494000	214
4940000	1330
49400000	50137
494000000	4287041
4940000000  82870410 #dummy value


==> graphs/IncDecomp/result.txt <==
#DataSize	Storage	    Time
#0.01	.642	3.5
0.1		.654	3.421
0.3		.654	3.421
1		.780	3.399
3		1.509    2.3
10		2.160	1.967
30		3.300    0.992
100		4.520	0
300		4.520	0
1000	4.520	0
#10000	4.520	0


	


==> graphs/IncDecomp/user_inc_decomp.txt <==
#User Actions	Optimal	    Actual
0			26.3	26.3
1			28.5	27.6
2			31.2	28.3
3			32.2	28.9
4           34.9   30.26
4.01        30.26
5			32.46462	31.2329
6			34.26412	31.9068
7			36.86362	33.16846
8			38.06312	34.13624
8.01        34.13624	
9			36.86362	35.50402
10			39.06312	36.0718



==> graphs/LinearIdxSelect.txt <==
# This file is called   force.dat
# Force-Deflection data for a beam and a bar
#blocksize  size1 size2 size3 size4
100   1.314  5.555  47.803  474.903
500    0.973  1.879  10.629  94.387
1000    0.9  1.44  5.782  48.287
5000    1.336  1.532  2.604  11.237
8000    1.667  1.805  2.645  8.025
10000   1.91  1.998  2.801  7.111
12500  2.229  2.253  3.038  6.646
50000   6.175  6.202  7.347  9.196
100000   11.887  11.885  14.629  16.087
500000  11.87  53.531  65.471  70.271
1000000  11.506  103.656  133.734  143.539


==> graphs/SelectData.txt <==
# This file is called   force.dat
# Force-Deflection data for a beam and a bar
#blocksize  size1 size2 size3 size4
100   1.314  5.555  47.803  474.903
500    0.973  1.879  10.629  94.387
1000    0.9  1.44  5.782  48.287
5000    1.336  1.532  2.604  11.237
8000    1.667  1.805  2.645  8.025
10000   1.91  1.998  2.801  7.111
12500  2.229  2.253  3.038  6.646
50000   6.175  6.202  7.347  9.196
100000   11.887  11.885  14.629  16.087
500000  11.87  53.531  65.471  70.271
1000000  11.506  103.656  133.734  143.539


==> graphs/data_models/rcv_col.txt <==
#Col	Select		Update  Insert Row
10			119.51  995		13.45
20			126.59	1010    17.18
40			146.51	1001	28.467
60			159.91  1055    40.657
80			187.06  1247    52.073
100			260.81  1381	69.992


==> graphs/data_models/rcv_density.txt <==
#DataSize	Select	Update	Insert Row
0.05	45.97	1161.08	69.029
0.1		67.54	1223.68	66.548
0.2		117.86	1249.1	68.538
0.4		147.78	1252.02	68.599
0.6		185.61	1281.22	68.467
0.8		235.68	1329.23	69.2
1.0		260.81	1381.8	69.992


==> graphs/data_models/rcv_rows.txt <==
#Rows		Select	Update
10000		96.26	 704    68.342
100000		125.36	 861    68.592
1000000		184.70	 1008   68.966
10000000	260.81   1381	69.992


==> graphs/data_models/rom_col.txt <==
#Col	Select		Update	Insert Row
10			96.47		95     3.823
20			95.28		90      3.823
40			100.82		93		3.923
60			115.6		105		4.894
80			120.75		103     5.258
100			125.07		132		6.537


==> graphs/data_models/rom_density.txt <==
#DataSize	Select	Update	Insert Row.
0.05		75.6    77.15	6.094
0.1			85.2	78.85	5.624
0.2			95.16	89.33	5.406
0.4			105.49	96.21	5.907
0.6			119.18	128.23	6.636
0.8			130.72	139.13	6.545
1.0			125.07	132.03	6.537


==> graphs/data_models/rom_rows.txt <==
#Rows		Select	Update   Insert Row
10000		45.88	67		2.883
100000		55.13	89		3.13
1000000		95.2	111     4.079
10000000	125.07  132 	6.537


==> graphs/pos_index/direct.txt <==
#DataSize	Insert	    Delete	    Select
1000		5.64        8.04        0.12
10000		112         120.44       0.12
100000		259.48      579.5       0.12
1000000		3111.26     6884.88     0.12
10000000	24203.46    79714.9     0.18
100000000	9999999
1000000000	9999999



	


==> graphs/pos_index/hier.txt <==
#DataSize	Insert	Delete	Select
1000		0.8    1.0   0.20
10000		0.8    1.6   0.40
100000		0.8    1.8   0.48
1000000		1.2    2.1   0.56
10000000	2.1    3.1   0.73
100000000	
1000000000	



	


==> graphs/pos_index/naive.txt <==
#DataSize	Insert	Delete	Select
1000		0.2    0.66    0.8
10000		0.27   0.88    1.66
100000		0.41   0.90    8.62
1000000		1.17   1.40   70.64
10000000	2.95   3.2    1144.8
100000000	
1000000000	



	

